Accelerating Large Language Model Pretraining via LFR Pedagogy: Learn, Focus, and Review

Traditional Large Language Model (LLM) pretraining relies on autoregressive language modeling with randomly sampled data from web-scale datasets. Inspired by human learning techniques like spaced repetition, we hypothesize that random sampling leads to high training costs, lower-quality models, and significant data forgetting. To address these inefficiencies, we propose the Learn-Focus-Review (LFR) paradigm -- a dynamic training approach that adapts to the model's learning progress. LFR tracks the model's learning performance across data blocks (sequences of tokens) and prioritizes revisiting challenging regions of the dataset that are more prone to being forgotten, enabling better retention and more efficient learning. Using the LFR paradigm, we pretrained Llama and GPT models on the SlimPajama and OpenWebText datasets, respectively. These models were evaluated on downstream tasks across various domains, including question answering, problem-solving, commonsense reasoning, language modeling, and translation. Compared to baseline models trained on the full datasets, LFR consistently achieved lower perplexity and higher accuracy, while using only 5%--19% of the training tokens. Furthermore, LFR matched the performance of industry-standard Pythia models with up to 2$\times$ the parameter count, using just 3.2% of the training tokens, demonstrating its effectiveness and efficiency.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.



